Multi-Shard Private Transactions for Permissioned Blockchains

Traditionally, blockchain systems involve sharing transaction information across all blockchain network participants. Clearly, this introduces barriers to the adoption of the technology by the enterprise world, where preserving the privacy of the business data is a necessity. Previous efforts to bring privacy and blockchains together either still leak partial information, are restricted in their functionality or use costly mechanisms like zk-SNARKs. In this paper, we propose the Multi-Shard Private Transaction (MSPT) protocol, a novel privacy-preserving protocol for permissioned blockchains, which relies only on simple cryptographic primitives and targeted dissemination of information to achieve atomicity and high performances.

==> lt.csv <==
x,tp_mean,tp_std,tpc_mean,tpc_std,tp_pe_mean,tp_pe_std,tpc_pe_mean,tpc_pe_std,ptx_pe_mean,ptx_pe_std,ptx_mean,ptx_std
1,,,0.01496122,0.007867601,,,0.010837612,0.003684302,0.024958522,0.011140965,0.015560648,0.002438766
2,3.408040005,,2.988234469,2.23532069,2.226708214,,2.149873952,1.354740812,1.238002937,0.982631125,2.138265186,0.500201619
3,13.32249992,9.56055613,2.358171339,1.301653363,3.57671523,0.100890849,3.414863411,1.996568091,1.715300598,1.364517903,5.475888081,1.408702804
4,14.66066948,8.587628252,6.284475107,4.788676497,5.153461556,0.999357085,3.448313566,1.967076933,2.337206274,2.227700519,7.497623625,1.581250646
5,8.043551877,0.6863655,20.34589005,5.797362373,8.765242186,0.428438788,2.924293475,1.834512217,3.061111023,3.333230232,22.48423964,1.685353658


==> tp.csv <==
x,fab_mean,fab_std,ptx_mean,ptx_std,ptx_tp_mean,ptx_tp_std,fab_pe_mean,fab_pe_std,ptx_pe_mean,ptx_pe_std,ptx_pe_tp_mean,ptx_pe_tp_std
1,317.4898355088377,0.5661317446361999,224.36386783182755,,223.62431598210648,,2865.7645600026,293.8325998480574,2922.064564856243,,3252.2545506527367,
2,317.4898355088377,0.5661317446361999,113.77635791607852,0.02886465614501357,113.81432243683017,0.011327548502915692,2865.7645600026,293.8325998480574,3303.55661338479,0.6894795041575141,3496.1244252048614,7.66010733651016
3,317.4898355088377,0.5661317446361999,76.9659953693587,0.0643574588497609,75.74637049873769,0.0011750612917625337,2865.7645600026,293.8325998480574,3104.351283487727,15.965208557247943,3363.3656543941493,3.5181814289861957
4,317.4898355088377,0.5661317446361999,56.871100847219104,0.05121121540779583,56.566099610981055,0.0029025796842544896,2865.7645600026,293.8325998480574,3028.462381622862,155.25820325516978,3038.861156157202,4.985748706082558
5,317.4898355088377,0.5661317446361999,49.72458729159888,0.0021722200987395707,49.68994291907356,0.0032265640743200513,2865.7645600026,293.8325998480574,3136.8014950546067,40.13905759351046,2733.2851133029953,13.733931321888024

